Generalized Tensor-Aided Channel Estimation for Hardware Impaired Device Identification

In this paper, we investigate the joint generalized channel estimation and device identification problem in Internet of Things (IoT) networks {under multipath propagation}. To fully utilize the received signal, we decompose the generalized channel into three components: transmitter hardware characteristics, path gains, and angles of arrival. By modelling the received signals as parallel factor (PARAFAC) tensors, we develop alternating least squares (ALS)-based algorithms to simultaneously estimate the generalized channels and identify the transmitters. Simulation results show that the proposed scheme outperforms {both Khatri-Rao Factorization (KRF) and the conventional least squares (LS) method} in terms of channel estimation accuracy and achieves performance close to the derived Cramer-Rao lower bound.

==> bibtex/changelog.txt <==


Changelog history of the IEEEtran BibTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.14 (MDS) changes:
  1. Added the CTLuse_url field to the IEEEtranBSTCTL control entry type
     to allow user control of the display of URLs.
     Thanks to Pablo Chacin, Bogdan Roman and Richard Kolacinski for
     suggesting this feature.

  2. Added functions bbl.a, bbl.an, bbl.and, bbl.etal and bbl.the
     as needed to better support other languages.
     Thanks to Karsten Hinz for suggesting this change.

  3. Added mention, and an example, of reports about standards to the
     documentation.
     Thanks to Guido R. Hiertz for providing information on this topic.

  4. Fixed missed comma in the BSTcontrol example in the documentation.
     Thanks to Oscar Gustafsson for reporting this problem.

  5. Corrected IEEE_J_MTT journal name string in IEEEabrv.bib.
     Thanks to Nicolás Barabino, Chuanren Wu and Santiago Cogollos Borras
     for suggesting this change.

  6. Corrected IEEE_J_STARS journal name string in IEEEabrv.bib.
     Thanks to Yannick Berker for suggesting this change.

  7. Revised/enabled abbreviations for IEEE_J_DSC, IEEE_J_LT, IEEE_J_NSM, 
     IEEE_J_SC, IEEE_J_DSC and full and abbreviations for IEEE_M_C
     and IEEE_M_WC journal name strings in IEEEfull.bib and IEEEabrv.bib.

  8. Added new journal name strings to IEEEfull.bib and IEEEabrv.bib.
     Thanks to Uwe Siart and Mona Mittra for helping with obtaining the
     correct definitions.
     The new journal string name definitions are (full version shown):

     @STRING{IEEE_J_AFFC       = "{IEEE} Transactions on Affective Computing"}
     in 2014 ASL became ASLP
     @STRING{IEEE_J_ASLP       = "{IEEE/ACM} Transactions on Audio, Speech, and Language Processing"}
     @STRING{IEEE_J_JAS        = "{IEEE/CAA} Journal of Automatica Sinica"}
     @STRING{IEEE_J_AMD        = "{IEEE} Transactions on Autonomous Mental Development"}
     @STRING{IEEE_J_BD         = "{IEEE} Transactions on Big Data"}
     @STRING{IEEE_J_BHI        = "{IEEE} Journal of Biomedical and Health Informatics"}
     @STRING{IEEE_J_CC         = "{IEEE} Transactions on Cloud Computing"}
     @STRING{IEEE_J_CCN        = "{IEEE} Transactions on Cognitive Communications and Networking"}
     in 2015 AMD became CDS
     @STRING{IEEE_J_CDS        = "{IEEE} Transactions on Cognitive and Developmental Systems"}
     in 2011 CAPT became CPMT
     @STRING{IEEE_J_CPMT       = "{IEEE} Transactions on Components, Packaging and Manufacturing Technology"}
     @STRING{IEEE_J_CIAIG      = "{IEEE} Transactions on Computational Intelligence and {AI} in Games"}
     @STRING{IEEE_J_CSS        = "{IEEE} Transactions on Computational Social Systems"}
     @STRING{IEEE_J_CNS        = "{IEEE} Transactions on Control of Network Systems"}
     in 2013 SMCB became CYB
     @STRING{IEEE_J_CYB        = "{IEEE} Transactions on Cybernetics"}
     @STRING{IEEE_J_EDS        = "{IEEE} Journal of Electron Devices Society"}
     @STRING{IEEE_J_ES         = "{IEEE} Embedded Systems Letters"}
     @STRING{IEEE_J_ETC        = "{IEEE} Transactions on Emerging Topics in Computing"}
     @STRING{IEEE_J_ETCAS      = "{IEEE} Transactions on Emerging and Selected Topics in Circuits and Systems"}
     @STRING{IEEE_J_ESTPE      = "{IEEE} Transactions on Emerging and Selected Topics in Power Electronics"}
     @STRING{IEEE_J_XCDC       = "{IEEE} Journal on Exploratory Solid-State Computational Devices and Circuits"}
     in 2013 SMCC became HMS
     @STRING{IEEE_J_HMS        = "{IEEE} Transactions on Human-Machine Systems"}
     @STRING{IEEE_J_IV         = "{IEEE} Transactions on Intelligent Vehicles"}
     @STRING{IEEE_J_IOT        = "{IEEE} Internet of Things Journal"}
     @STRING{IEEE_J_LS         = "{IEEE} Life Sciences Letters"}
     @STRING{IEEE_J_MAGL       = "{IEEE} Magnetics Letters"}
     in 2014 MEMS became MEMSI
     @STRING{IEEE_J_MEMSI      = "{IEEE} Journal of Microelectromechanical Systems"}
     @STRING{IEEE_J_MBSC       = "{IEEE} Transactions on Molecular, Biological and Multi-Scale Communications"}
     @STRING{IEEE_J_MSCS       = "{IEEE} Transactions on Multi-Scale Computing Systems"}
     @STRING{IEEE_J_MMCT       = "{IEEE} Journal on Multiscale and Multiphysics Computational Techniques"}
     @STRING{IEEE_J_ENANO      = "{IEEE} Nanotechnology Express"}
     @STRING{IEEE_J_NSE        = "{IEEE} Transactions on Network Science and Engineering"}
     in 2012 NN became NNLS
     @STRING{IEEE_J_NNLS       = "{IEEE} Transactions on Neural Networks and Learning Systems"}
     @STRING{IEEE_J_OCN        = "{IEEE} Journal of Optical Communications and Networking"}
     @STRING{IEEE_J_PJ         = "{IEEE} Photonics Journal"}
     @STRING{IEEE_J_PHOT       = "{IEEE} Journal of Photovoltaics"}
     @STRING{IEEE_J_PETS       = "{IEEE} Power and Energy Technology Systems Journal"}
     @STRING{IEEE_J_RFIC       = "{IEEE} {RFIC} Journal"}
     @STRING{IEEE_J_RFID       = "{IEEE} {RFID} Journal"}
     @STRING{IEEE_J_RITA       = "{IEEE} Revista Iberoamericana de Technolog{\'{i}}as del Aprendizaje"}
     @STRING{IEEE_J_RAL        = "{IEEE} Robotics and Automation Letters"}
     @STRING{IEEE_J_SIPN       = "{IEEE} Transactions on Signal and Information Processing over Networks"}
     @STRING{IEEE_J_SG         = "{IEEE} Transactions on Smart Grid"}
     @STRING{IEEE_J_SUSC       = "{IEEE} Sustainable Computing"}
     @STRING{IEEE_J_STE        = "{IEEE} Transactions on Sustainable Energy"}
     in 2012 SMCA became SMCS
     @STRING{IEEE_J_SMCS       = "{IEEE} Transactions on Systems, Man, and Cybernetics: Systems"}
     @STRING{IEEE_J_TEHM       = "{IEEE} Journal of Translational Engineering in Health and Medicine"}
     @STRING{IEEE_J_TTHZ       = "{IEEE} Transactions on Terrahertz Science and Technology"}
     @STRING{IEEE_J_TTE        = "{IEEE} Transactions on Transportation Electrification"}
     @STRING{IEEE_J_WCOML      = "{IEEE} Wireless Communications Letters"}

     magazines and Online Publications
     @STRING{IEEE_O_ACC        = "{IEEE} Access"}
     @STRING{IEEE_M_CHINAC     = "China Communications Magazine"}
     in 2012 DTC became DT
     @STRING{IEEE_M_DT         = "{IEEE} Design \&\ Test"}
     @STRING{IEEE_M_ETF        = "{IEEE} Electrification Magazine"}
     @STRING{IEEE_M_EMC        = "{IEEE} Electromagnetic Compatibility Magazine"}
     @STRING{IEEE_M_GRS        = "{IEEE} Geoscience and Remote Sensing Magazine"}
     @STRING{IEEE_M_PEL        = "{IEEE} Power Electronics Magazine"}
     @STRING{IEEE_M_PULSE      = "{IEEE} Pulse"}
     @STRING{IEEE_M_SSC        = "{IEEE} Solid-State Circuits Magazine"}
     @STRING{IEEE_M_SMC        = "{IEEE} Systems, Man, and Cybernetics Magazine"}


 2008/09/30 V1.13 (MDS) changes
  1. Fixed bug with edition number to ordinal conversion. Thanks to
     Michael Roland for reporting this and correcting the algorithm.


 2007/01/11 V1.12 (MDS) changes
  1. Fixed bug with unwanted comma before "et al." when an entry contained
     more than two author names. Thanks to Pallav Gupta for reporting this.

  2. Fixed bug with anomalous closing quote in tech reports that have a
     type, but without a number or address. Thanks to Mehrdad Mirreza for
     reporting this.

  3. Use braces in \providecommand in begin.bib to better support
     latex2html. TeX style length assignments OK with recent versions
     of latex2html - 1.71 (2002/2/1) or later is strongly recommended.
     Use of the language field still causes trouble with latex2html.
     Thanks to Federico Beffa for reporting this.

  4. Added IEEEtran.bst ID and version comment string to .bbl output.

  5. Provide a \BIBdecl hook that allows the user to execute commands
     just prior to the first entry.

  6. Use default urlstyle (is using url.sty) of "same" rather than rm to
     better work with a wider variety of bibliography styles.

  7. Changed month abbreviations from Sept., July and June to Sep., Jul.,
     and Jun., respectively, as IEEE now does. Thanks to Moritz Borgmann
     for reporting this.

  8. Fixed bug where control entry types should not be considered when
     calculating longest label width.

  9. Added alias www for electronic/online entry type.

 10. Added CTLname_url_prefix control entry field to the BST control entry
     type.


 2003/04/02 V1.11 (MDS) changes
  1. Fixed bug with URLs containing underscores when using url.sty. Thanks
     to Ming Kin Lai for reporting this.


 2002/09/27 V1.10 (MDS) changes
  1. Corrected minor bug for improperly formed warning message when a
     book was not given a title. Thanks to Ming Kin Lai for reporting this.

  2. Added support for CTLname_format_string and CTLname_latex_cmd fields
     in the BST control entry type.


 2002/08/13 V1.00 (MDS)
     Initial release






